The Disk Orientations of Perseus Protostellar Multiples at 8 au Resolution

We present a statistical characterization of circumstellar disk orientations toward 12 protostellar multiple systems in the Perseus molecular cloud using the Atacama Large Millimeter/submillimeter Array at Band 6 (1.3 mm) with a resolution of 25 mas (8 au). This exquisite resolution enabled us to resolve the compact inner disk structures surrounding the components of each multiple system and to determine the projected 3-D orientation of the disks (position angle and inclination) to high precision. We performed a statistical analysis on the relative alignment of disk pairs to determine whether the disks are preferentially aligned or randomly distributed. We considered three subsamples of the observations selected by the companion separations, a <100 au, a >500 au, and a < 10,000 au. We found for the compact (< 100 au) subsample, the distribution of orientation angles is best described by an underlying distribution of preferentially aligned sources (within 30deg) but does not rule out distributions with 40% misaligned sources. The wide companion (>500 au) subsample appears to be consistent with a distribution of 40%-80% preferentially aligned sources. Similarly, the full sample of systems with companions (a< 10, 000 au) is most consistent with a fractional ratio of at most 80% preferentially aligned source and rules out purely randomly aligned distributions. Thus our results imply the compact sources (<100 au) and the wide companions (>500 au) are statistically different.

==> abstract.txt <==
We present a statistical characterization of circumstellar disk orientations toward 12
protostellar multiple systems in the Perseus molecular cloud using the Atacama Large
Millimeter/submillimeter Array at Band 6 (1.3 mm) with a resolution of ∼25 mas (
∼8 au). This exquisite resolution enabled us to resolve the compact inner disk structures
surrounding the components of each multiple system and to determine the projected
3-D orientation of the disks (position angle and inclination) to high precision. We
performed a statistical analysis on the relative alignment of disk pairs to determine
whether the disks are preferentially aligned or randomly distributed. We considered
three subsamples of the observations selected by the companion separa-
tions, a <100 au, a >500 au, and a < 10,000 au. We found for the compact
(< 100 au) subsample, the distribution of orientation angles is best described
by an underlying distribution of preferentially aligned sources (within 30◦)
but does not rule out distributions with 40% misaligned sources. The wide
companion (>500 au) subsample appears to be consistent with a distribu-
tion of 40%-80% preferentially aligned sources. Similarly, the full sample of
systems with companions (a< 10, 000 au) is most consistent with a fractional
ratio of at most 80% preferentially aligned source and rules out purely ran-
domly aligned distributions. Thus our results imply the compact sources
(<100 au) and the wide companions (>500 au) are statistically different.

==> referee_comments-r1.txt <==
Reviewer: 
This paper presents a set of high spatial resolution ALMA observations of multiple young stellar systems in Perseus. This region is well studied and provides a good sample for the stated goal of studying the alignment of disk pairs within these systems and of comparing to two theories of formation: disk fragmentation and turbulent fragmentation. The data have sufficient spatial resolution and sensitivity to detect disks around the young stars. This data set and the analysis presented in the paper are an important contribution to this area of study but there are several areas where clarification of the sample and the statistical analysis are needed. The paper is also very long and does not always focus on the stated goals. Specific suggestions in both of these areas are given below. 

Clarify description of sample and methodology 

* In section 2.1, the definition of aligned and misaligned is given as a boolean value with a demarcation of 30 degrees. As this value is crucial in the later analysis, at least a summary justification for this value needs to be provided directly in the text, not just a reference to another paper. How sensitive are the final results to this exact value? Would a cutoff of 25 or 35 degrees change the conclusions? 

* Section 4.1: What are the results of the companion fitting algorithm? Are the systems identified in Tables 5, 6 and 7 from this method? Were any new associations made that were previously unknown or were any previously identified multiple systems disproved? 

* Section 4.4: Are all pairs in Table 5 used in this analysis? How does the inclination uncertainty factor into the determination of aligned/misaligned? The comparison of the <100 AU and >500 AU subsamples is clear, but the comparison of the complete set and the subsamples is harder to follow given the overlap in sources. It is not clear why those three sets are included in the main paper but the remaining subsample (100 to 500 AU) is in an appendix. 

* Section 5.1: Do either the disk fragmentation or turbulent fragmentation models predict the distribution of alignments? The analysis here divides systems into a boolean state of aligned or misaligned but the data contain a distribution of measured angles. Can the alignment angle CDF of the data and the models be compared directly? 

* Section 5.1: The discussion of which distributions are ruled in or out for which samples is hard to follow. Perhaps a table listing the counts in each sample and a summary of which distributions are ruled out would be helpful. 

* Section 5.2: These subsections discuss sources as aligned/misaligned as a function of separation, but the scales seem to change between the text subsections. Please clarify the definition of wide companions or add a designation to the tables. 

* Appendix B/Table 12: In the main text, the alignment state is defined as a boolean value, using 30 degrees as the split. But in Appendix B and Table 12, the category of marginally aligned is added. Is marginally aligned used in the statistical analysis of section 4? A single definition of aligned should be consistently used throughout the paper, including the appendices. 


The paper presents a significant amount of material that is tangential to the main focus of alignment in young stellar binaries. The paper would be easier for the reader to follow if this material were trimmed or re-organized. 

* Section 3.1 contains discussion of each individual source, particularly comparisons to other measurements of emission size and orientation. As these comparisons are not used in the sample statistical analysis, this relatively long section is ancillary to the main focus of the paper. The current location of this material does not work well with the flow of the statistical sections and the detailed discussion of individual sources distracts from the goal of considering these sources as a sample. This section could be shortened considerably and moved to be an appendix, or this material could be in a separate paper, where the focus is on the morphology of individual sources. 

* Tables are presented for both image and uv fitting results, both for the ALMA data and the statistical analysis. As the text describes why the uv fitting is preferentially used, the paper could be shortened by not including the details of the image fitting (e.g. Table 5). It might then be possible to combine Tables 8, 9 and 13 so the reader can more easily compare results between the samples. 

* Figure 13. It is unnecessary to present an image of this source as it is not believed to be a young star and is not part of the analysis. 

*** 

Additional comments and suggestions 

The information in Table 1 could be included in Table 3 to save space. 

Section 2.2, 3rd paragraph. Please clarify if the pipeline calibration was done by the ARC staff by hand or using the automated pipeline. 

Section 2.2, 4th paragraph: Given the small spatial scales in these maps, what was the advantage in using MTMFS? Are the results different as compared to the standard MFS in casa? 

Tables 5, 6 and 7: Add uncertainty to the derived inclination. Clarify how separation is defined (always to the A component or between adjacent components?) 

Figure 4. The format of this figure is difficult to follow. It is difficult to distinguish between the vector lengths by eye and it is not clear if the relative vector lengths between panels has meaning. Figures 14 and 15 are a more effective way to make the comparison between the uv and image plane fits. These figures should also be evaluated for relevance to the focus of the paper, given the comments above. 

Figure 5. Please add labels for the components. 

Section 2.2/2.3. Different weightings were used for Band 6 and Band 3 (Briggs vs super uniform). Are the results dependent on this choice and why was it different for the two bands? 

Conclusion 5: The aligned/misaligned determinations are based on the new ALMA data, so it is not clear how prior observations were used in the formation determination. 

==> referee_comments_response-r1.txt <==


General Responses:
Thank you for the helpful comments and suggestions. To improve the focus of the paper, we compressed some figures and tables together, and moved the discussion of individual sources to the appendix.
One small detail/question that has arisen that we would also seek the advice of the referee is regarding the nature of the statistical tests. Currently,  in creating the pairs of sources to compute the relative orientation vectors, the authors originally opted for an N choose 2 approach, pairing each source within a system together with no duplicates. However, the statistical tests require the samples to be independent for the pvalues to be estimated appropriately. Thus we have changed the approach to a new method which is more similar to the companion finding algorithm. For a given system, all compact binaries are compared first then we randomly select a source from the binary and use this for comparison with other sources. The two methods do not change the main findings of the paper, but the new method whick is now similar to the companion finding algorithm may be more statistically rigorous with reliable pvalues. I added a section in the appendix  expanding of this.

Specific Responses:
1. * In section 2.1, the definition of aligned and misaligned is given as a boolean value with a demarcation of 30 degrees. As this value is crucial in the later analysis, at least a summary justification for this value needs to be provided directly in the text, not just a reference to another paper. How sensitive are the final results to this exact value? Would a cutoff of 25 or 35 degrees change the conclusions?
    - I added some explanation in the paper as well in Section2.1 and 4.3. The results aren’t sensitive to the exact demarcation value +- 10 degrees. This value was chosen to be consistent with synthetic simulations (Bate 2018) and other observations (Lee 2019), and is only used for qualitative referencing. The relative orientation angle of 30degrees is sampled from a normal distribution with a FWHM=30degrees with no upper cut-off. This helps to mitigate sensitivities to the exact value.

2. * Section 4.1: What are the results of the companion fitting algorithm? Are the systems identified in Tables 5, 6 and 7 from this method? Were any new associations made that were previously unknown or were any previously identified multiple systems disproved?
    - The systems in those specific tables are identified from the companion finding method. The companion finding algorithm is consistent with the prior studies (Tobin 2022) except in the case of Per5 (previously identified as a multiple) and Per2 (which observed a smooth surface brightness and only the compact binary). Otherwise, the companions are identical.

3. * Section 4.4: Are all pairs in Table 5 used in this analysis? How does the inclination uncertainty factor into the determination of aligned/misaligned? The comparison of the <100 AU and >500 AU subsamples is clear, but the comparison of the complete set and the subsamples is harder to follow given the overlap in sources. It is not clear why those three sets are included in the main paper but the remaining subsample (100 to 500 AU) is in an appendix.
    - All of the sources in Table 5 and 7 are used in the analysis.
    - In regards to the inclination uncertainty, I added a paragraph in section 4.3. Since inclination is defined as the arccos(minor/major) disk axis, for the empirical and modeled inclination distributions, we sample the minor and major axis with a normal distribution with a mean=fit value and a sigma = fit uncertainty.

4. * Section 5.1: Do either the disk fragmentation or turbulent fragmentation models predict the distribution of alignments? The analysis here divides systems into a boolean state of aligned or misaligned but the data contain a distribution of measured angles. Can the alignment angle CDF of the data and the models be compared directly?
    - The Bate 2018 of compact (<100 au) companions appears consistent with our models of 80% preferentially aligned systems which is most consistent with our empirical distributions. We added a few sentences throughout this section to better explain.
    - The boolean state of “aligned” vs “misaligned” are simply for qualitative comparison purposes. The results of the statistical tests and CDFs presented utilize the full resampled distribution of measured and modeled angles.

5. * Section 5.1: The discussion of which distributions are ruled in or out for which samples is hard to follow. Perhaps a table listing the counts in each sample and a summary of which distributions are ruled out would be helpful.
    - This is already shown in Tables 8,9,10 as percentages. So for example, if a particular distribution of sources with <100 au separations has 34% of tests that cannot reject the null hypothesis for a particular model distribution, that means 3400 distributions  of 10,000 empirical distributions resampled within the observational errors are consistent with being drawn from the same, underlying distribution.
    - These tables were compressed down to make them easier to follow.

6. * Section 5.2: These subsections discuss sources as aligned/misaligned as a function of separation, but the scales seem to change between the text subsections. Please clarify the definition of wide companions or add a designation to the tables. 
    - We changed a little bit of the wording to remain more consistent. The literature has many definitions of companion separations, so for the purpose of this paper “Compact” companions are, sources with separations <100 au and “wide” is everything else. We considered “extended” sources as companions with separations > 500 au.

7. * Appendix B/Table 12: In the main text, the alignment state is defined as a boolean value, using 30 degrees as the split. But in Appendix B and Table 12, the category of marginally aligned is added. Is marginally aligned used in the statistical analysis of section 4? A single definition of aligned should be consistently used throughout the paper, including the appendices. 
    - We removed the referencing to marginally aligned. The demarcation of aligned vs misaligned was provided for easy referencing in Table 12. We added error values to the dot product values as well.

8. The paper presents a significant amount of material that is tangential to the main focus of alignment in young stellar binaries. The paper would be easier for the reader to follow if this material were trimmed or re-organized.
    - Since this was the first paper published on the data set, we wanted to at least include a preliminary qualitative analysis on the sources to better facilitate further studies of the sources. This was moved to the appendix in order to make reading the paper content more focused. Some critical sources were included in the main text.

9. * Section 3.1 contains discussion of each individual source, particularly comparisons to other measurements of emission size and orientation. As these comparisons are not used in the sample statistical analysis, this relatively long section is ancillary to the main focus of the paper. The current location of this material does not work well with the flow of the statistical sections and the detailed discussion of individual sources distracts from the goal of considering these sources as a sample. This section could be shortened considerably and moved to be an appendix, or this material could be in a separate paper, where the focus is on the morphology of individual sources.
    - We are planning future papers coupled with specific models for the sources, we just wanted to at least briefly discuss the sources qualitatively. Moved a bulk to the appendix.

10. * Tables are presented for both image and uv fitting results, both for the ALMA data and the statistical analysis. As the text describes why the uv fitting is preferentially used, the paper could be shortened by not including the details of the image fitting (e.g. Table 5). It might then be possible to combine Tables 8, 9 and 13 so the reader can more easily compare results between the samples.
    - Combined tables 8,9,13 to main content and focus on UV-visibility fitting results. The image-plane fit is put in the appendix along with the tables for completeness.

11. * Figure 13. It is unnecessary to present an image of this source as it is not believed to be a young star and is not part of the analysis. 
    - Removed this figure

1. The information in Table 1 could be included in Table 3 to save space.
    - Combined

2. Section 2.2, 3rd paragraph. Please clarify if the pipeline calibration was done by the ARC staff by hand or using the automated pipeline.
    1. Clarified

3. Section 2.2, 4th paragraph: Given the small spatial scales in these maps, what was the advantage in using MTMFS? Are the results different as compared to the standard MFS in casa?
    1. The results aren’t different between the two and the standard MFS could be used.

4. Tables 5, 6 and 7: Add uncertainty to the derived inclination. Clarify how separation is defined (always to the A component or between adjacent components?)
    1. Clarified in the tables. For the purpose of this paper, it’s always defined to the A component. The inclination uncertainty is computed from the major and minor axis errors. Updated this in the tables.

5. Figure 4. The format of this figure is difficult to follow. It is difficult to distinguish between the vector lengths by eye and it is not clear if the relative vector lengths between panels has meaning. Figures 14 and 15 are a more effective way to make the comparison between the uv and image plane fits. These figures should also be evaluated for relevance to the focus of the paper, given the comments above. 
    1. Removed the reference to vector lengths as it isn't really relevant and the later figures better demostrate the differences. I think this figure still has merit as the alignment angles can be quickly visualized and qualitatively compared against the literature for outflow angles/other structures.

6. Figure 5. Please add labels for the components.
    1. Added labels

7. Section 2.2/2.3. Different weightings were used for Band 6 and Band 3 (Briggs vs super uniform). Are the results dependent on this choice and why was it different for the two bands?
    1. The two weighting schemes were used to best compare the beams but the results aren’t contingent on the weighting scheme. The Band 6 briggs robust weighting was used as a good balance between resolution and sensitivity and to achieve a comparable beam in Band 3, super uniform was used.

8. Conclusion 5: The aligned/misaligned determinations are based on the new ALMA data, so it is not clear how prior observations were used in the formation determination.
    1. Added a few more sentences to expand on this. The current observations give constraints to the distribution of the sample as a whole + can give insight into the particular individual sources. But due to on sky-projection effects, no molecular line information, and our observations being insensitive to large scale structure, multi-band observations are needed to holistically characterize an individual system.



___________
|The one concern is with inconsistent statements ...
I included the inclination uncertainties in the tables. Regarding Figure 12, that was actually not updated properly on the previous version. I have included the correct figure which is consistent with the statements in the main text and captions.


|Table 4 still uses different cases for the components (always upper case) as compared to the text/figures; e.g. Per-emb-22 a (text) vs Per-emb-22 A (Table). As upper and lower case letters have meaning in the naming of multiple star systems, please be consistent across the paper.
Updated the entire paper and images to be consistent with the upper case character designation. 

| Somewhere in the description of the companion finding, it would be good to remind the reader that these separations are line of sight.
Added this in the main text (Section 4.1) and also in the appendix (Appendix B) to remind the reader.

| If the uv and image fittings results are consistent within the uncertainties, my recommendation is to remove the image-plane fitting results as they are not used in the statistical analysis and add unnecessary length to the paper.
I understand the reviewer's concerns and appreciate the efforts to keep the paper focused. The paper has come a far way from the direct help of the referee. It is the view of the collaboration to keep the imfit results in the appendix since those are more immediately reproducible and easily digestible (one can download the images and run imfit from the casaviewer). 


========================================================
Reviewer:
Thank to you the authors making edits to address the concerns in the previous report.

On the inclination angle uncertainties, the values in Table 4 seem reasonable but the values in Table 7 seem too high and not consistent with the plots, so I suggest checking for a formatting error in this table.

When discussing the comparison of the uv and image plane fitting results, the text in the caption for Figure 12 indicates that this agreement is within 3 sigma, and this caveat should be added to the first paragraph of Section 2.3 as well.






==> zmisc_aggregatebandwidth.txt <==
[['./selfcal-withcont/contms/Per-emb-18_calibrated_final_Xd63_completed_target_recen_continuum.ms',
  6098842308.991882],
 ['./selfcal-withcont/contms/SVS13A_calibrated_final_Xd63_completed_target_recen_continuum.ms',
  6098842308.991882],
 ['./selfcal-withcont/contms/Per-emb-5_calibrated_final_Xd63_completed_target_recen_continuum.ms',
  4223127365.5915527],
 ['./selfcal-withcont/contms/Per-emb-35_calibrated_final_Xd63_completed_target_recen_continuum.ms',
  6098842308.991882],
 ['./selfcal-withcont/contms/NGC1333IRAS2A_calibrated_final_Xd63_completed_target_recen_continuum.ms',
  6098842308.991882],
 ['./selfcal-withcont/contms/Per-emb-2_calibrated_final_Xd63_completed_target_recen_continuum.ms',
  2347365298.9240417],
 ['./selfcal-withcont/contms/NGC1333IRAS2B_calibrated_final_Xd63_completed_target_recen_continuum.ms',
  4223080242.3243713]]
[['L1448IRS1_calibrated_final_selfcal_target.ms', 12203145453.512238],
 ['L1448IRS3C_calibrated_final_selfcal_target.ms', 12203145453.512238],
 ['Per-emb-22_calibrated_final_selfcal_target.ms', 12203145453.512238],
 ['Per-emb-17_calibrated_final_selfcal_target.ms', 12203145453.512238],
 ['L1448IRS3B_calibrated_final_selfcal_target.ms', 12203145453.512238]]


==> zmisc_baselines.txt <==
  Computed az=1.2549 deg, el=36.2748 deg
Found 1128 baselines (48 stations)
Projected lengths toward the source:  min=148.932012, max=14670.209541, rms=5079.695751 m
number=1128, min=148.93m, max=14670.21m, median=3908.90m, mean=4184.91m, std=2879.21m
20%ile=1316.6m 25%ile=1562.1m, 30%ile=1925.2m, 75%ile=6171.9m, 90%ile=7931.4m


==> zmisc_timeonsource.txt <==
Total time on scans (including inter-subscan latency) in :
Source  0 = Field  0 = L1448IRS3B: 547.3 sec = 9.12 min (11 scans: [9, 19, 29, 40, 51, 62, 72, 82, 94, 104, 114], 11 subscans)
Source  1 = Field  1 = L1448IRS1: 544.3 sec = 9.07 min (12 scans: [7, 17, 27, 38, 49, 59, 70, 80, 91, 102, 112, 123], 12 subscans)
Source  2 = Field  2 = L1448IRS3C: 538.3 sec = 8.97 min (14 scans: [11, 20, 31, 43, 53, 64, 75, 84, 96, 106, 116, 124, 130, 134], 14 subscans)
Source  3 = Field  3 = Per-emb-17: 541.3 sec = 9.02 min (13 scans: [13, 22, 34, 45, 55, 66, 76, 86, 98, 107, 119, 126, 132], 13 subscans)
Source  4 = Field  4 = Per-emb-22: 544.3 sec = 9.07 min (12 scans: [15, 25, 36, 47, 56, 68, 78, 88, 100, 110, 121, 129], 12 subscans)
Clock time = 78.19 min, Total time = 45.26 min,  science time = 45.26 min

My attempt to detect and account for inter-subscan latency follows:
Source  0 = Field  0 = L1448IRS3B: 547.3 sec = 9.12 min (11 scans: [9, 19, 29, 40, 51, 62, 72, 82, 94, 104, 114], 11 subscans)
Source  1 = Field  1 = L1448IRS1: 544.3 sec = 9.07 min (12 scans: [7, 17, 27, 38, 49, 59, 70, 80, 91, 102, 112, 123], 12 subscans)
Source  2 = Field  2 = L1448IRS3C: 538.3 sec = 8.97 min (14 scans: [11, 20, 31, 43, 53, 64, 75, 84, 96, 106, 116, 124, 130, 134], 14 subscans)
Source  3 = Field  3 = Per-emb-17: 541.3 sec = 9.02 min (13 scans: [13, 22, 34, 45, 55, 66, 76, 86, 98, 107, 119, 126, 132], 13 subscans)
Source  4 = Field  4 = Per-emb-22: 544.3 sec = 9.07 min (12 scans: [15, 25, 36, 47, 56, 68, 78, 88, 100, 110, 121, 129], 12 subscans)
Latency removed: Total time = 45.26 min,   science time = 45.26 min
wikiline = | 2021-09-11 | uid://A001/X1465/Xd5b | uid://A002/Xf07bba/X425f |  08:29-09:47 | 03:20-04:39 | 78.2 | 45.3 | 45.3 | pointing table empty |  0.60 | 48 |   |
csvline = uid://A001/X1465/Xd5b,uid://A002/Xf07bba/X425f,78.19,45.26,45.26,45.3,45.3


Running ValueMapping... (this may take a minute)
Considering non-CalAtmosphere, non-CalPointing, non-CalSideband scans.
Total time on scans (including inter-subscan latency) in Per-emb-18_calibrated_final_Xd63_completed_target_recen_continuum.ms:
Source  0 = Field  0 = Per-emb-18: 858.8 sec = 14.31 min (22 scans: [11, 25, 40, 55, 70, 84, 96, 112, 127, 141, 157, 171, 186, 197, 212, 226, 241, 256, 271, 285, 297, 303])
Clock time = 54.63 min, Total time = 14.31 min,  science time = 14.31 min

My attempt to detect and account for inter-subscan latency follows:
Source  0 = Field  0 = Per-emb-18: 858.8 sec = 14.31 min (22 scans: [11, 25, 40, 55, 70, 84, 96, 112, 127, 141, 157, 171, 186, 197, 212, 226, 241, 256, 271, 285, 297, 303])
Latency removed: Total time = 14.31 min,   science time = 14.31 min
wikiline = | 2021-09-18 | uid://A001/X1465/Xd5c | uid://A002/Xf07bba/Xcb77 |  05:41-06:35 | 00:59-05:00 | 54.6 | 14.3 | 14.3 | pointing table empty |  0.68 | 52 |   |
csvline = uid://A001/X1465/Xd5c,uid://A002/Xf07bba/Xcb77,54.63,14.31,14.31,14.3,14.3
WARNING: This task does not account for any flagging.
Running ValueMapping... (this may take a minute)
Considering non-CalAtmosphere, non-CalPointing, non-CalSideband scans.
Total time on scans (including inter-subscan latency) in SVS13A_calibrated_final_Xd63_completed_target_recen_continuum.ms:
Source  0 = Field  0 = SVS13A: 864.9 sec = 14.41 min (20 scans: [19, 34, 49, 63, 79, 92, 120, 135, 150, 164, 180, 195, 202, 220, 235, 250, 264, 280, 294, 302])
Clock time = 48.67 min, Total time = 14.41 min,  science time = 14.41 min

My attempt to detect and account for inter-subscan latency follows:
Source  0 = Field  0 = SVS13A: 864.9 sec = 14.41 min (20 scans: [19, 34, 49, 63, 79, 92, 120, 135, 150, 164, 180, 195, 202, 220, 235, 250, 264, 280, 294, 302])
Latency removed: Total time = 14.41 min,   science time = 14.41 min
wikiline = | 2021-09-18 | uid://A001/X1465/Xd5c | uid://A002/Xf07bba/Xcb77 |  05:46-06:35 | 01:05-05:02 | 48.7 | 14.4 | 14.4 | pointing table empty |  0.68 | 52 |   |
csvline = uid://A001/X1465/Xd5c,uid://A002/Xf07bba/Xcb77,48.67,14.41,14.41,14.4,14.4
WARNING: This task does not account for any flagging.
Running ValueMapping... (this may take a minute)
Considering non-CalAtmosphere, non-CalPointing, non-CalSideband scans.
Total time on scans (including inter-subscan latency) in Per-emb-5_calibrated_final_Xd63_completed_target_recen_continuum.ms:
Source  0 = Field  0 = Per-emb-5: 810.4 sec = 13.51 min (20 scans: [17, 32, 47, 61, 77, 90, 99, 102, 118, 133, 148, 162, 178, 194, 218, 233, 248, 262, 278, 292])
Clock time = 45.72 min, Total time = 13.51 min,  science time = 13.51 min

My attempt to detect and account for inter-subscan latency follows:
Source  0 = Field  0 = Per-emb-5: 810.4 sec = 13.51 min (20 scans: [17, 32, 47, 61, 77, 90, 99, 102, 118, 133, 148, 162, 178, 194, 218, 233, 248, 262, 278, 292])
Latency removed: Total time = 13.51 min,   science time = 13.51 min
wikiline = | 2021-09-18 | uid://A001/X1465/Xd5c | uid://A002/Xf07bba/Xcb77 |  05:45-06:30 | 01:03-04:58 | 45.7 | 13.5 | 13.5 | pointing table empty |  0.68 | 52 |   |
csvline = uid://A001/X1465/Xd5c,uid://A002/Xf07bba/Xcb77,45.72,13.51,13.51,13.5,13.5
WARNING: This task does not account for any flagging.
Running ValueMapping... (this may take a minute)
Considering non-CalAtmosphere, non-CalPointing, non-CalSideband scans.
Total time on scans (including inter-subscan latency) in Per-emb-35_calibrated_final_Xd63_completed_target_recen_continuum.ms:
Source  0 = Field  0 = Per-emb-35: 864.9 sec = 14.41 min (20 scans: [15, 30, 44, 60, 74, 89, 116, 131, 145, 160, 176, 191, 201, 216, 231, 245, 260, 276, 290, 300])
Clock time = 50.61 min, Total time = 14.41 min,  science time = 14.41 min

My attempt to detect and account for inter-subscan latency follows:
Source  0 = Field  0 = Per-emb-35: 864.9 sec = 14.41 min (20 scans: [15, 30, 44, 60, 74, 89, 116, 131, 145, 160, 176, 191, 201, 216, 231, 245, 260, 276, 290, 300])
Latency removed: Total time = 14.41 min,   science time = 14.41 min
wikiline = | 2021-09-18 | uid://A001/X1465/Xd5c | uid://A002/Xf07bba/Xcb77 |  05:43-06:34 | 01:02-05:02 | 50.6 | 14.4 | 14.4 | pointing table empty |  0.68 | 52 |   |
csvline = uid://A001/X1465/Xd5c,uid://A002/Xf07bba/Xcb77,50.61,14.41,14.41,14.4,14.4
WARNING: This task does not account for any flagging.
Running ValueMapping... (this may take a minute)
Considering non-CalAtmosphere, non-CalPointing, non-CalSideband scans.
Total time on scans (including inter-subscan latency) in NGC1333IRAS2A_calibrated_final_Xd63_completed_target_recen_continuum.ms:
Source  0 = Field  0 = NGC1333IRAS2A: 861.8 sec = 14.36 min (21 scans: [13, 28, 41, 57, 72, 86, 98, 114, 129, 143, 158, 173, 188, 199, 214, 229, 243, 259, 273, 287, 299])
Clock time = 51.31 min, Total time = 14.36 min,  science time = 14.36 min

My attempt to detect and account for inter-subscan latency follows:
Source  0 = Field  0 = NGC1333IRAS2A: 861.8 sec = 14.36 min (21 scans: [13, 28, 41, 57, 72, 86, 98, 114, 129, 143, 158, 173, 188, 199, 214, 229, 243, 259, 273, 287, 299])
Latency removed: Total time = 14.36 min,   science time = 14.36 min
wikiline = | 2021-09-18 | uid://A001/X1465/Xd5c | uid://A002/Xf07bba/Xcb77 |  05:42-06:33 | 01:01-05:01 | 51.3 | 14.4 | 14.4 | pointing table empty |  0.68 | 52 |   |
csvline = uid://A001/X1465/Xd5c,uid://A002/Xf07bba/Xcb77,51.31,14.36,14.36,14.4,14.4
WARNING: This task does not account for any flagging.
Running ValueMapping... (this may take a minute)
Considering non-CalAtmosphere, non-CalPointing, non-CalSideband scans.
Total time on scans (including inter-subscan latency) in Per-emb-2_calibrated_final_Xd63_completed_target_recen_continuum.ms:
Source  0 = Field  0 = Per-emb-2: 807.4 sec = 13.46 min (21 scans: [7, 20, 36, 51, 65, 81, 93, 101, 108, 121, 137, 152, 166, 182, 208, 221, 237, 252, 266, 282, 296])
Clock time = 53.94 min, Total time = 13.46 min,  science time = 13.46 min

My attempt to detect and account for inter-subscan latency follows:
Source  0 = Field  0 = Per-emb-2: 807.4 sec = 13.46 min (21 scans: [7, 20, 36, 51, 65, 81, 93, 101, 108, 121, 137, 152, 166, 182, 208, 221, 237, 252, 266, 282, 296])
Latency removed: Total time = 13.46 min,   science time = 13.46 min
wikiline = | 2021-09-18 | uid://A001/X1465/Xd5c | uid://A002/Xf07bba/Xcb77 |  05:38-06:32 | 00:57-04:52 | 53.9 | 13.5 | 13.5 | pointing table empty |  0.68 | 52 |   |
csvline = uid://A001/X1465/Xd5c,uid://A002/Xf07bba/Xcb77,53.94,13.46,13.46,13.5,13.5
WARNING: This task does not account for any flagging.
Running ValueMapping... (this may take a minute)
Considering non-CalAtmosphere, non-CalPointing, non-CalSideband scans.
Total time on scans (including inter-subscan latency) in NGC1333IRAS2B_calibrated_final_Xd63_completed_target_recen_continuum.ms:
Source  0 = Field  0 = NGC1333IRAS2B: 870.9 sec = 14.52 min (18 scans: [9, 22, 38, 53, 68, 83, 110, 124, 140, 154, 169, 184, 210, 223, 239, 254, 269, 284])
Clock time = 47.00 min, Total time = 14.52 min,  science time = 14.52 min

My attempt to detect and account for inter-subscan latency follows:
Source  0 = Field  0 = NGC1333IRAS2B: 870.9 sec = 14.52 min (18 scans: [9, 22, 38, 53, 68, 83, 110, 124, 140, 154, 169, 184, 210, 223, 239, 254, 269, 284])
Latency removed: Total time = 14.52 min,   science time = 14.52 min
wikiline = | 2021-09-18 | uid://A001/X1465/Xd5c | uid://A002/Xf07bba/Xcb77 |  05:39-06:26 | 00:58-04:54 | 47.0 | 14.5 | 14.5 | pointing table empty |  0.68 | 52 |   |
csvline = uid://A001/X1465/Xd5c,uid://A002/Xf07bba/Xcb77,47.00,14.52,14.52,14.5,14.5
WARNING: This task does not account for any flagging.

